A Data-driven Optimization of First-order Regular Perturbation Coefficients for Fiber Nonlinearities

We study the performance of gradient-descent optimization to estimate the coefficients of the discrete-time first-order regular perturbation (FRP). With respect to numerically computed coefficients, the optimized coefficients yield a model that (i) extends the FRP range of validity, and (ii) reduces the model's complexity.

==> figures/NonLinearSNR_vs_P_zoomin.tikz <==
\definecolor{mycolor1}{rgb}{0.07451,0.62353,1.00000}%
\definecolor{mycolor2}{rgb}{0.71765,0.27451,1.00000}%
\definecolor{mycolor3}{rgb}{0.39216,0.83137,0.07451}%
%
\begin{tikzpicture}
\begin{axis}[%
every axis/.append style={font=\Large},
width=0.4\columnwidth,
height=0.32\columnwidth,
xmin=15,
xmax=17,
xtick={15,16,17},
ymin=8.5,
ymax=17,
axis background/.style={fill=white},
grid style={dashed,lightgray!75},
xmajorgrids,
ymajorgrids,
]

\addplot [smooth, color=red, line width=2pt, mark=*, mark size=4pt, mark options={solid, red,fill=white}]
  table[row sep=crcr]{%
-5	53.6857573803566\\
-4	51.6497797588019\\
-3	49.688721745459\\
-2	47.536875804605\\
-1	45.6337055315739\\
0	43.6321543559351\\
1	41.5754209221533\\
2	39.6764603573661\\
3	37.5835221680073\\
4	35.6295086940571\\
5	33.5890789311051\\
6	31.6109563467305\\
7	29.5621150597579\\
8	27.5641350790601\\
9	25.5288854263801\\
10	23.4646565731038\\
11	21.4626742964967\\
12	19.4242299406946\\
13	17.3592236397748\\
14	15.3405224497856\\
15	13.1487682586546\\
16	10.9854620881499\\
17	8.70042157033346\\
18	6.42305110234847\\
19	3.85599772270999\\
20	1.05642683294964\\
};
%\addlegendentry{SSFM}

\addplot [color=mycolor3, line width=2pt, mark size=4pt, mark=square*, mark options={solid, mycolor3,fill=white}]
  table[row sep=crcr]{%
0	43.4787056901927\\
1	41.4357126573027\\
2	39.4511585485523\\
3	37.4451331018825\\
4	35.4967902321854\\
5	33.4637534515485\\
6	31.5187044958935\\
7	29.5099748952219\\
8	27.5744871673083\\
9	25.6289646762613\\
10	23.7073851239591\\
11	21.8544611096726\\
12	20.1312017165465\\
13	18.4475247566181\\
14	16.8768121214882\\
15	15.5822833595708\\
16	14.4771752542635\\
17	13.6044568665678\\
18	12.9211292114654\\
19	12.4734822698994\\
20	12.1163717162127\\
};
%\addlegendentry{FRP $_{\text{Int}}$ $M = 5$}

\addplot [smooth, color=mycolor1, line width=2pt, mark size=4pt, mark=square*, mark options={solid, mycolor1,fill=white}]
  table[row sep=crcr]{%
-5	53.5457756590428\\
-4	51.549497753753\\
-3	49.5716161201667\\
-2	47.5647919256851\\
-1	45.5820208221136\\
0	43.5408640890414\\
1	41.5681633799158\\
2	39.5582785622158\\
3	37.5675785690716\\
4	35.5525509812604\\
5	33.6165199480068\\
6	31.62642010869\\
7	29.6599792346274\\
8	27.7074850686542\\
9	25.8022014615331\\
10	23.9704141160926\\
11	22.155628553276\\
12	20.5366068421904\\
13	18.9895313949176\\
14	17.6829176277617\\
15	16.5602375573703\\
16	15.6781381321746\\
17	14.974631724909\\
18	14.5112308750031\\
19	14.1855610531149\\
20	13.9100366356101\\
};
%\addlegendentry{FRP $_{\text{Int}}$ $M = 15$}

\addplot [smooth,color=mycolor2, line width=2pt, mark=otimes*, mark size=4.5pt, mark options={solid, mycolor2,fill=white}]
  table[row sep=crcr]{%
0	43.606589928599\\
1	41.6011068045892\\
2	39.5767265999009\\
3	37.6254791568369\\
4	35.5807911756898\\
5	33.6085335866393\\
6	31.57625094641\\
7	29.5735912949339\\
8	27.6045669603944\\
9	25.5128818188214\\
10	23.4948679508265\\
11	21.4640857542099\\
12	19.4816079924955\\
13	17.4104851955014\\
14	15.3102576560053\\
15	13.2939228510438\\
16	11.2025109010669\\
17	9.07528878393829\\
18	7.01571008104705\\
19	4.80449812631065\\
20	2.79013332363904\\
};
%\addlegendentry{FRP$_{\text{NBGD}}$ $M = 5$}

\draw[arrow,line width=1.8pt] (axis cs:(16,11)--(axis cs:16,15.4); 
\node[font=\LARGE] at (16.4,13) {$4.7$~dB};
\draw[arrow,line width=1.8pt] (axis cs:(16,11)--(axis cs:15.5,10); 
\node[font=\LARGE] at (15.5,9.5) {$0.22$~dB};

\end{axis}

\end{tikzpicture}%

